A retrospective analysis of Montana's 2020 congressional redistricting map

The 2020 decennial census data resulted in an increase from one to two congressional representatives in the state of Montana. The state underwent its redistricting process in 2021 in time for the November 2022 congressional elections, carving the state into two districts. This paper analyzes the redistricting process and compares the adopted congressional map to the space of all other possible maps. In particular, we look at the population deviation, compactness and political outcomes of these maps. We also consider how well two popular sampling techniques, that sample from the space of possible maps, approximate the true distributions of these measures.

==> perims.txt <==
\begin{tabular}{llllrrr}\n\\toprule\n & edge & e0name & e1name & shared & perim0 & perim1 \\\\\n\\midrule\n47 & (11, 41) & Deer Lodge & Ravalli & 248.575278 & 0.001000 & 0.000000 \\\\\n38 & (8, 16) & Custer & Garfield & 2345.507759 & 0.003000 & 0.002000 \\\\\n78 & (17, 37) & Glacier & EPondera & 5383.828000 & 0.008000 & 0.011000 \\\\\n110 & (29, 49) & Meagher & Sweet Grass & 5823.722707 & 0.009000 & 0.011000 \\\\\n136 & (44, 56) & Rosebud & Yellowstone & 7054.001384 & 0.007000 & 0.010000 \\\\\n101 & (25, 37) & Liberty & EPondera & 14577.449394 & 0.033000 & 0.030000 \\\\\n85 & (18, 56) & Golden Valley & Yellowstone & 16125.317180 & 0.038000 & 0.024000 \\\\\n60 & (14, 31) & Flathead & Missoula & 18656.551207 & 0.016000 & 0.023000 \\\\\n48 & (11, 21) & Deer Lodge & Jefferson & 18761.379488 & 0.048000 & 0.037000 \\\\\n71 & (15, 21) & Gallatin & Jefferson & 22547.453723 & 0.029000 & 0.045000 \\\\\n29 & (7, 37) & Chouteau & EPondera & 24157.739304 & 0.030000 & 0.050000 \\\\\n127 & (36, 51) & WPondera & Toole & 25622.724218 & 0.047000 & 0.053000 \\\\\n51 & (12, 40) & Fallon & Prairie & 25789.539419 & 0.057000 & 0.045000 \\\\\n17 & (4, 33) & Carbon & Park & 26015.449510 & 0.043000 & 0.039000 \\\\\n131 & (40, 55) & Prairie & Wibaux & 29044.506616 & 0.051000 & 0.072000 \\\\\n120 & (33, 48) & Park & Stillwater & 30351.043825 & 0.046000 & 0.052000 \\\\\n69 & (15, 29) & Gallatin & Meagher & 30960.989797 & 0.040000 & 0.048000 \\\\\n5 & (1, 38) & Big Horn & Powder River & 31096.064586 & 0.033000 & 0.058000 \\\\\n59 & (14, 39) & Flathead & Powell & 36626.272891 & 0.031000 & 0.051000 \\\\\n122 & (34, 44) & Petroleum & Rosebud & 37398.688877 & 0.058000 & 0.037000 \\\\\n55 & (13, 54) & Fergus & Wheatland & 39782.500274 & 0.043000 & 0.108000 \\\\\n54 & (13, 32) & Fergus & Musselshell & 42093.243094 & 0.046000 & 0.084000 \\\\\n30 & (7, 22) & Chouteau & Judith Basin & 47442.254020 & 0.059000 & 0.092000 \\\\\n28 & (7, 50) & Chouteau & Teton & 47972.989657 & 0.059000 & 0.077000 \\\\\n132 & (42, 55) & Richland & Wibaux & 49065.153225 & 0.084000 & 0.122000 \\\\\n\\bottomrule\n\\end{tabular}\n

